Trajectory Planning Using Reinforcement Learning for Interactive Overtaking Maneuvers in Autonomous Racing Scenarios

Conventional trajectory planning approaches for autonomous racing are based on the sequential execution of prediction of the opposing vehicles and subsequent trajectory planning for the ego vehicle. If the opposing vehicles do not react to the ego vehicle, they can be predicted accurately. However, if there is interaction between the vehicles, the prediction loses its validity. For high interaction, instead of a planning approach that reacts exclusively to the fixed prediction, a trajectory planning approach is required that incorporates the interaction with the opposing vehicles. This paper demonstrates the limitations of a widely used conventional sampling-based approach within a highly interactive blocking scenario. We show that high success rates are achieved for less aggressive blocking behavior but that the collision rate increases with more significant interaction. We further propose a novel Reinforcement Learning (RL)-based trajectory planning approach for racing that explicitly exploits the interaction with the opposing vehicle without requiring a prediction. In contrast to the conventional approach, the RL-based approach achieves high success rates even for aggressive blocking behavior. Furthermore, we propose a novel safety layer (SL) that intervenes when the trajectory generated by the RL-based approach is infeasible. In that event, the SL generates a sub-optimal but feasible trajectory, avoiding termination of the scenario due to a not found valid solution.

==> tables/conventional_approach_evaluation_results.txt <==
Small Ellipse (CH): ----------------------------------------------------------------------------------------------------------------------------------------------------
parameter search:
Best weights: {'raceline_cost_weight': 0.08, 'velocity_cost_weight': 0.28, 'prediction_cost_weight': 5000.0, 'prediction_s_factor': 0.08, 'prediction_n_factor': 0.5}
Best success rates: [0.         0.95121951 1.         1.         1.         1.        ]
Mean success rate: 0.8252032520325203

Evaluation local (n=0): 
Success rates: [0.         0.95121951 1.         1.         1.         1.        ]                                                                                                                                                                         
Collision rates: [1.         0.04878049 0.         0.         0.         0.        ]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]

Evaluation local:
Success rates: [0.        0.9825784 1.        1.        1.        1.       ]                                                                                                                                                                               
Collision rates: [1.        0.0174216 0.        0.        0.        0.       ]                                                                                                                                                                                      
Infeasibility rates: [0. 0. 0. 0. 0. 0.]



Small Ellipse (CLP): ----------------------------------------------------------------------------------------------------------------------------------------------------
parameter search:
Best weights: {'raceline_cost_weight': 0.0, 'velocity_cost_weight': 0.04, 'prediction_cost_weight': 5000.0, 'prediction_s_factor': 0.08, 'prediction_n_factor': 0.5}
Best success rates: [0.         0.85365854 0.95121951 1.         1.         1.        ]                                                                                                                                                                                    
Mean success rate: 0.8008130081300813

Evaluation local (n=0): 
Success rates: [0.         0.85365854 0.95121951 1.         1.         1.        ]
Collision rates: [1.         0.14634146 0.04878049 0.         0.         0.        ]
Infeasibility rates: [0. 0. 0. 0. 0. 0.]

Evaluation local:
Success rates: [0.         0.86759582 0.98606272 1.         1.         1.        ]                                                                                                                                                                         
Collision rates: [1.         0.13240418 0.01393728 0.         0.         0.        ]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]



Medium Ellipse (CH): ----------------------------------------------------------------------------------------------------------------------------------------------------
parameter search:
Best weights: {'raceline_cost_weight': 0.0, 'velocity_cost_weight': 0.08, 'prediction_cost_weight': 5000.0, 'prediction_s_factor': 0.02, 'prediction_n_factor': 0.18}                                                                                                      
Best success rates: [0.26829268 0.73170732 0.92682927 0.97560976 1.         1.        ]                                                                                                                                                                                    
Mean success rate: 0.8170731707317073

Evaluation local (n=0):
Success rates: [0.26829268 0.73170732 0.92682927 0.97560976 1.         1.        ]                                                                                                                                                                         
Collision rates: [0.73170732 0.26829268 0.07317073 0.02439024 0.         0.        ]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]

Evaluation local:
Success rates: [0.29616725 0.75261324 0.95121951 0.95818815 0.94076655 0.99303136]                                                                                                                                                                         
Collision rates: [0.70383275 0.24738676 0.04878049 0.04181185 0.05226481 0.00696864]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]



Medium Ellipse (CLP): ----------------------------------------------------------------------------------------------------------------------------------------------------
parameter search:
Best weights: {'raceline_cost_weight': 0.72, 'velocity_cost_weight': 1.0, 'prediction_cost_weight': 5000.0, 'prediction_s_factor': 0.02, 'prediction_n_factor': 0.18}
Best success rates: [0.         0.36585366 0.80487805 0.92682927 0.97560976 1.        ]
Mean success rate: 0.6788617886178862

Evaluation local (n=0):
Success rates: [0.         0.36585366 0.80487805 0.92682927 0.97560976 1.        ]                                                                                                                                                                         
Collision rates: [1.         0.63414634 0.19512195 0.07317073 0.02439024 0.        ]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]

Evaluation local:
Success rates: [0.         0.19163763 0.86062718 0.96864111 0.99651568 1.        ]                                                                                                                                                                         
Collision rates: [1.         0.80836237 0.13937282 0.03135889 0.00348432 0.        ]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]



Large Ellipse (CH): ----------------------------------------------------------------------------------------------------------------------------------------------------
parameter search:
Best weights: {'raceline_cost_weight': 0.36, 'velocity_cost_weight': 0.24, 'prediction_cost_weight': 5000.0, 'prediction_s_factor': 0.01, 'prediction_n_factor': 0.1}                                                                                       
Best success rates: [0.26829268 0.73170732 0.90243902 1.         0.97560976 0.97560976]                                                                                                                                                                                    
Mean success rate: 0.8089430894308943

Evaluation local (n=0):
Success rates: [0.26829268 0.73170732 0.90243902 1.         0.97560976 0.97560976]                                                                                                                                                                         
Collision rates: [0.73170732 0.26829268 0.09756098 0.         0.02439024 0.02439024]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]

Evaluation local:
Success rates: [0.2195122  0.69686411 0.81881533 0.97909408 0.97560976 0.94076655]                                                                                                                                                                         
Collision rates: [0.7804878  0.30313589 0.18118467 0.02090592 0.02439024 0.05923345]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]



Large Ellipse (CLP): ----------------------------------------------------------------------------------------------------------------------------------------------------
parameter search:
Best weights: {'raceline_cost_weight': 0.8, 'velocity_cost_weight': 0.28, 'prediction_cost_weight': 5000.0, 'prediction_s_factor': 0.01, 'prediction_n_factor': 0.1}
Best success rates: [0.02439024 0.02439024 0.58536585 0.85365854 0.97560976 1.        ]                                                                                                                                                                                    
Mean success rate: 0.5772357723577236

Evaluation local (n=0):
Success rates: [0.02439024 0.02439024 0.58536585 0.85365854 0.97560976 1.        ]                                                                                                                                                                         
Collision rates: [0.97560976 0.97560976 0.41463415 0.14634146 0.02439024 0.        ]                                                                                                                                                                       
Infeasibility rates: [0. 0. 0. 0. 0. 0.]

Evaluation local:
Success rates: [0.08710801 0.1010453  0.17421603 0.81881533 0.9825784  0.99303136]                                                                                                                                                                         
Collision rates: [0.91289199 0.8989547  0.82578397 0.18118467 0.0174216  0.        ]                                                                                                                                                                                
Infeasibility rates: [0. 0. 0. 0. 0. 0.]


